Open-Set Recognition Using Intra-Class Splitting

This paper proposes a method to use deep neural networks as end-to-end open-set classifiers. It is based on intra-class data splitting. In open-set recognition, only samples from a limited number of known classes are available for training. During inference, an open-set classifier must reject samples from unknown classes while correctly classifying samples from known classes. The proposed method splits given data into typical and atypical normal subsets by using a closed-set classifier. This enables to model the abnormal classes by atypical normal samples. Accordingly, the open-set recognition problem is reformulated into a traditional classification problem. In addition, a closed-set regularization is proposed to guarantee a high closed-set classification performance. Intensive experiments on five well-known image datasets showed the effectiveness of the proposed method which outperformed the baselines and achieved a distinct improvement over the state-of-the-art methods.

==> figures/rho.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}

\begin{axis}[
legend cell align={left},
legend entries={{MNIST},{SVHN},{CIFAR-10}},
%legend style={draw=white!80.0!black},
legend style={at={(1,0.5)},xshift=0.2cm,anchor=west,nodes=right},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={$\rho$},
xmin=-2, xmax=80,
xtick={1,10,20,30,50,75},
xticklabels={1,10,20,30,50,75},
y grid style={white!69.01960784313725!black},
ylabel={$\mathit{BACC}$ in \%},
ymin=40, ymax=100,
height=4cm,
]
\addlegendimage{mark=*, color0, mark size=3}
\addlegendimage{mark=square*, color1, mark size=3}
\addlegendimage{mark=triangle*, color2, mark options={solid,rotate=180}, mark size=3}
\addplot [thick, color0, mark=*, mark size=3, mark options={solid}]
table [row sep=\\]{%
	1	82.4\\
	10	94.3\\
	20	91.1\\
	30	88.8\\
	50	79.2\\
	75	67.1\\
};
\addplot [thick, color1, mark=square*, mark size=3, mark options={solid}]
table [row sep=\\]{%
	1	56.4 \\
	10	80.2 \\
	20	82.8 \\
	30	80 \\
	50	72.4 \\
	75	59.5 \\
};
\addplot [thick, color2, mark=triangle*, mark size=3, mark options={solid,rotate=180}]
table [row sep=\\]{%
	1	48.2 \\
	10	65.3 \\
	20	71.2 \\
	30	71.3 \\
	50	69 \\
	75	62.1 \\
};
\end{axis}

\end{tikzpicture}
